Exoplanet atmosphere evolution: emulation with neural networks

Atmospheric mass-loss is known to play a leading role in sculpting the demographics of small, close-in exoplanets. Knowledge of how such planets evolve allows one to ``rewind the clock'' to infer the conditions in which they formed. Here, we explore the relationship between a planet's core mass and their atmospheric mass after protoplanetary disc dispersal by exploiting XUV photoevaporation as an evolutionary process. Historically, this style of inference problem would be computationally infeasible due to the large number of planet models required; however, we make use of a novel atmospheric evolution emulator which utilises neural networks to provide three orders of magnitude in speedup. First, we provide proof-of-concept for this emulator on a real problem, by inferring the initial atmospheric conditions to the TOI-270 multi-planet system. Using the emulator we find near-indistinguishable results when compared to original model. We then apply the emulator to the more complex inference problem, which aims to find the initial conditions for a sample of \textit{Kepler}, \textit{K2} and \textit{TESS} planets with well-constrained masses and radii. We demonstrate there is a relationship between core masses and the atmospheric mass that they retain after disc dispersal, and this trend is consistent with the `boil-off' scenario, in which close-in planets undergo dramatic atmospheric escape during disc dispersal. Thus, it appears the exoplanet population is consistent with the idea that close-in exoplanets initially acquired large massive atmospheres, the majority of which is lost during disc dispersal; before the final population is sculpted by atmospheric loss over 100~Myr to Gyr timescales.

==> Atmosphere emulation with neural networks/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
